A survey of sodium absorption in ten giant exoplanets with high-resolution transmission spectroscopy

The alkali metal sodium (Na) is one of the most commonly detected chemical species in the upper atmospheres of giant exoplanets. In this work we conducted a homogeneous survey of Na in a diverse sample of ten highly irradiated giant exoplanets using high-resolution transmission spectroscopy. Our sample includes nine planets with previous Na detections and one new detection. We confirm previous detections and assess multiple approaches for deriving Na line properties from high-resolution transmission spectra. The homogeneously measured sodium line depths were used to constrain the atmospheric heights ($H_{\text{Na}}$) with respect to the planetary radii ($R_{\text{p}}$). We assess an empirical trend describing the relative atmospheric height ($H_{\text{Na}}/R_{\text{p}}$) as a function of planetary equilibrium temperature ($T_{\text{eq}}$) and surface gravity ($g$), in which $H_{\text{Na}}/R_{\text{p}}$ decreases exponentially with $\xi \propto gT_{\text{eq}}$, approaching a constant at large $\xi$. We also report the sodium D2/D1 line ratios across our sample and find that seven targets have line ratios that are consistent with unity. Finally, we measured net blueshifted offsets of the sodium absorption lines from their rest frame wavelengths for all ten planets, corresponding to day-night wind velocities of a few km s$^{-1}$. This suggests that the broad sample of exoplanets share common underlying processes that govern atmospheric dynamics. Our study highlights a promising avenue for using high-resolution transmission spectroscopy to further our understanding of how atmospheric characteristics vary over a diverse sample of exoplanets.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
% This directory consists of the following manuscript source files:

readme.txt          This file

ms.tex		        Full manuscript in LaTeX format
ms.bib		        BibTeX bibliography for the full manuscript
output.bbl		    Corresponding .bbl file for ms.bib

01_mass-period_sample.pdf				    File for Figure 1
02_telluric_sky_corrections.pdf			    File for Figure 2
03_ISM_contamination.pdf				    File for Figure 3
04_W76N1_residuals_weights.pdf			    File for Figure 4
05_ten_transmission.pdf			        	File for Figure 5
06_height_ratio_trend.pdf				    File for Figure 6
07_height_ratio_and_scale_heights_small.pdf	File for Figure 7
08_line_ratios_winds.pdf				    File for Figure 8
B1_rmclv_correction.pdf				        File for Figure B1
B2_ten_rmclv_models.pdf				        File for Figure B2

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


